Numerical Implementation of Just-In-Time Decoding in Novel Lattice Slices Through the Three-Dimensional Surface Code

We build on recent work by B. Brown (Sci. Adv. 6, eaay4929 (2020)) to develop and simulate an explicit recipe for a just-in-time decoding scheme in three 3D surface codes, which can be used to implement a transversal (non-Clifford) $\overline{CCZ}$ between three 2D surface codes in time linear in the code distance. We present a fully detailed set of bounded-height lattice slices through the 3D codes which retain the code distance and measurement-error detecting properties of the full 3D code and admit a dimension-jumping process which expands from/collapses to 2D surface codes supported on the boundaries of each slice. At each timestep of the procedure the slices agree on a common set of overlapping qubits on which $CCZ$ should be applied. We use these slices to simulate the performance of a simple JIT decoder against stochastic $X$ and measurement errors and find evidence for a threshold $p_c \sim 0.1\%$ in all three codes. We expect that this threshold could be improved by optimisation of the decoder.

==> data/L14_Rhombic1.csv <==
L,err95,fails,p,pfail,q,trials
14.0,1.1661901340690814e-07,32.0,0.0001,3.3999998640000054e-07,0.0001,100000000.0
14.0,1.7999991989999135e-07,79.0,0.000129155,8.099999676000013e-07,0.000129155,100000000.0
14.0,2.705547267892698e-07,181.0,0.00016681,1.829999926800003e-06,0.00016681,100000000.0
14.0,4.195225995343919e-07,438.0,0.000215443,4.399999824000007e-06,0.000215443,100000000.0
14.0,6.734944839333277e-07,1132.0,0.000278256,1.1339999546400018e-05,0.000278256,100000000.0
14.0,1.127279701327426e-06,3175.0,0.000359381,3.176999872920005e-05,0.000359381,100000000.0
14.0,1.7807156801685622e-06,7926.0,0.000464159,7.927999682880012e-05,0.000464159,100000000.0
14.0,2.928849416378536e-06,21448.0,0.0005994840000000001,0.00021449999142000034,0.0005994840000000001,100000000.0
14.0,4.876212371565274e-06,59477.0,0.000774264,0.000594789976208401,0.000774264,100000000.0
14.0,8.130705635282512e-06,165543.0,0.001,0.0016554499337820027,0.001,100000000.0
14.0,0.00043891639450254714,482.0,0.00129155,0.00483980640774369,0.00129155,100000.0
14.0,0.0007150183685709577,1293.0,0.0016680999999999998,0.012949482020719171,0.0016680999999999998,100000.0
14.0,0.0011343705259942473,3326.0,0.00215443,0.03327866885324587,0.00215443,100000.0
14.0,0.0017276296585682848,8120.0,0.00278256,0.0812167513299468,0.00278256,100000.0
14.0,0.002400762504926602,17456.0,0.00359381,0.17457301707931683,0.00359381,100000.0
14.0,0.002919376409450451,30784.0,0.00464159,0.3078476860925563,0.00464159,100000.0
14.0,0.0031297362385848755,42852.0,0.00599484,0.4285228590856366,0.00599484,100000.0
14.0,0.0031607181739790806,48462.0,0.00774264,0.484620615175393,0.00774264,100000.0
14.0,0.0031621998056872358,50152.0,0.01,0.5015199392024319,0.01,100000.0


==> data/L14_Rhombic2.csv <==
L,err95,fails,p,pfail,q,trials
14.0,1.2328825170307496e-07,36.0,0.000129155,3.799999848000006e-07,0.000129155,100000000.0
14.0,1.7204643480177893e-07,72.0,0.00016681,7.399999704000012e-07,0.00016681,100000000.0
14.0,2.6229730490421463e-07,170.0,0.000215443,1.7199999312000028e-06,0.000215443,100000000.0
14.0,4.064471730841324e-07,411.0,0.000278256,4.129999834800007e-06,0.000278256,100000000.0
14.0,6.502272657929213e-07,1055.0,0.000359381,1.0569999577200017e-05,0.000359381,100000000.0
14.0,1.0134957026703025e-06,2566.0,0.000464159,2.567999897280004e-05,0.000464159,100000000.0
14.0,1.6250001363510509e-06,6600.0,0.0005994840000000001,6.60199973592001e-05,0.0005994840000000001,100000000.0
14.0,2.6334761445869173e-06,17339.0,0.000774264,0.00017340999306360028,0.000774264,100000000.0
14.0,4.299888892875556e-06,46242.0,0.001,0.00046243998150240077,0.001,100000000.0
14.0,0.00020868395700602535,107.0,0.00129155,0.0010899564017439302,0.00129155,100000.0
14.0,0.00037136252116142226,344.0,0.0016680999999999998,0.0034598616055357785,0.0016680999999999998,100000.0
14.0,0.0005889905509857627,873.0,0.00215443,0.00874965001399944,0.00215443,100000.0
14.0,0.0009450103123111855,2283.0,0.00278256,0.02284908603655854,0.00278256,100000.0
14.0,0.0014226467556741078,5344.0,0.00359381,0.05345786168553258,0.00359381,100000.0
14.0,0.0020411750607249764,11810.0,0.00464159,0.11811527538898445,0.00464159,100000.0
14.0,0.0026423886467273634,22533.0,0.00599484,0.2253409863605456,0.00599484,100000.0
14.0,0.003031737472148361,35785.0,0.00774264,0.3578556857725691,0.00774264,100000.0
14.0,0.003149638303330921,45545.0,0.01,0.4554517819287229,0.01,100000.0


==> data/L14_Toric.csv <==
L,err95,fails,p,pfail,q,trials
14,1.17E-07,32,0.0001,3.40E-07,0.0001,100000000
14,1.98E-07,96,0.000129155,9.80E-07,0.000129155,100000000
14,2.72E-07,183,0.00016681,1.85E-06,0.00016681,100000000
14,4.26E-07,451,0.000215443,4.53E-06,0.000215443,100000000
14,6.52E-07,1062,0.000278256,1.06E-05,0.000278256,100000000
14,1.03E-06,2655,0.000359381,2.66E-05,0.000359381,100000000
14,1.63E-06,6643,0.000464159,6.64E-05,0.000464159,100000000
14,2.62E-06,17146,0.000599484,0.00017148,0.000599484,100000000
14,4.25E-06,45212,0.000774264,0.00045214,0.000774264,100000000
14,6.59E-06,131699,0.001,0.001197282,0.001,110000000
14,0.000349876,305,0.00129155,0.003069877,0.00129155,100000
14,0.000572403,824,0.0016681,0.00825967,0.0016681,100000
14,0.000939947,2258,0.00215443,0.022599096,0.00215443,100000
14,0.001443791,5514,0.00278256,0.055157794,0.00278256,100000
14,0.002066788,12156,0.00359381,0.121575137,0.00359381,100000
14,0.002670524,23222,0.00464159,0.232230711,0.00464159,100000
14,0.003044638,36492,0.00599484,0.364925403,0.00599484,100000
14,0.003154608,46534,0.00774264,0.465341386,0.00774264,100000
14,0.003162195,49823,0.01,0.498230071,0.01,100000


==> data/L18_Rhombic1.csv <==
L,err95,fails,p,pfail,q,trials
18.0,1.0583003339317451e-07,26.0,0.000215443,2.7999998880000047e-07,0.000215443,100000000.0
18.0,2.088060080266033e-07,107.0,0.000278256,1.0899999564000018e-06,0.000278256,100000000.0
18.0,4.01496372920203e-07,401.0,0.000359381,4.0299998388000065e-06,0.000359381,100000000.0
18.0,7.784540902462423e-07,1513.0,0.000464159,1.5149999394000024e-05,0.000464159,100000000.0
18.0,1.5725924087971308e-06,6181.0,0.0005994840000000001,6.18299975268001e-05,0.0005994840000000001,100000000.0
18.0,3.1947133977358136e-06,25520.0,0.000774264,0.0002552199897912004,0.000774264,100000000.0
18.0,6.3059643408279324e-06,99510.0,0.001,0.0009951199601952016,0.001,100000000.0
18.0,0.00038809333581569643,376.0,0.00129155,0.003779848806047758,0.00129155,100000.0
18.0,0.0007544628894502023,1442.0,0.0016680999999999998,0.014439422423103076,0.0016680999999999998,100000.0
18.0,0.0013258072920924533,4605.0,0.00215443,0.046068157273709054,0.00215443,100000.0
18.0,0.002089562739509999,12470.0,0.00278256,0.12471501139954402,0.00278256,100000.0
18.0,0.0027870563935295137,26377.0,0.00359381,0.2637794488220471,0.00359381,100000.0
18.0,0.003111490415350209,41080.0,0.00464159,0.4108035678572857,0.00464159,100000.0
18.0,0.0031613066742791933,48802.0,0.00599484,0.48802047918083274,0.00599484,100000.0
18.0,0.0031621976144370644,49837.0,0.00774264,0.49837006519739213,0.00774264,100000.0
18.0,0.0031622137689427073,49968.0,0.01,0.49968001279948804,0.01,100000.0


==> data/L18_Rhombic2.csv <==
L,err95,fails,p,pfail,q,trials
18.0,1.2806245337334782e-07,39.0,0.000278256,4.0999998360000064e-07,0.000278256,100000000.0
18.0,2.2978234501372947e-07,130.0,0.000359381,1.319999947200002e-06,0.000359381,100000000.0
18.0,4.2237328284835483e-07,444.0,0.000464159,4.459999821600007e-06,0.000464159,100000000.0
18.0,7.740742703701499e-07,1496.0,0.0005994840000000001,1.4979999400800024e-05,0.0005994840000000001,100000000.0
18.0,1.5028879748255747e-06,5645.0,0.000774264,5.646999774120009e-05,0.000774264,100000000.0
18.0,2.86613182044486e-06,20539.0,0.001,0.00020540999178360033,0.001,100000000.0
18.0,5.379479671212871e-05,722.0,0.00129155,0.000723997104011584,0.00129155,1000000.0
18.0,0.0001038780327679233,2703.0,0.0016680999999999998,0.00270498918004328,0.0016680999999999998,1000000.0
18.0,0.00018845334287920175,8957.0,0.00215443,0.008958964164143343,0.00215443,1000000.0
18.0,0.00033325010184410265,28579.0,0.00278256,0.028580885676457293,0.00278256,1000000.0
18.0,0.0005421289001270458,79851.0,0.00359381,0.07985268058927765,0.00359381,1000000.0
18.0,0.0007752965583350074,184201.0,0.00464159,0.18420226319094724,0.00464159,1000000.0
18.0,0.0009420729837646969,332298.0,0.00599484,0.3322986708053168,0.00599484,1000000.0
18.0,0.0009955077056162482,452670.0,0.00774264,0.45267018931924274,0.00774264,1000000.0
18.0,0.000999943690032297,494789.0,0.01,0.4947890208439166,0.01,1000000.0


==> data/L18_Toric.csv <==
L,err95,fails,p,pfail,q,trials
18.0,1.2806245337334782e-07,39.0,0.000215443,4.0999998360000064e-07,0.000215443,100000000.0
18.0,2.1725547295294292e-07,116.0,0.000278256,1.1799999528000018e-06,0.000278256,100000000.0
18.0,3.908956434651975e-07,380.0,0.000359381,3.819999847200006e-06,0.000359381,100000000.0
18.0,7.163751632969925e-07,1281.0,0.000464159,1.2829999486800021e-05,0.000464159,100000000.0
18.0,1.3487464985155428e-06,4546.0,0.0005994840000000001,4.547999818080007e-05,0.0005994840000000001,100000000.0
18.0,2.573500055529757e-06,16558.0,0.000774264,0.00016559999337600027,0.000774264,100000000.0
18.0,4.9596021296770854e-06,61530.0,0.001,0.0006153199753872009,0.001,100000000.0
18.0,0.0002996503374435495,223.0,0.00129155,0.002249910003599856,0.00129155,100000.0
18.0,0.0005623468381755943,795.0,0.0016680999999999998,0.00796968121275149,0.0016680999999999998,100000.0
18.0,0.0010060425898234361,2596.0,0.00215443,0.025978960841566336,0.00215443,100000.0
18.0,0.0016783570658789845,7622.0,0.00278256,0.07623695052197912,0.00278256,100000.0
18.0,0.0024497526684579894,18382.0,0.00359381,0.18383264669413224,0.00359381,100000.0
18.0,0.002983044466777436,33408.0,0.00464159,0.33408663653453863,0.00464159,100000.0
18.0,0.0031495135370599153,45523.0,0.00599484,0.4552317907283709,0.00599484,100000.0
18.0,0.003162115245727932,49604.0,0.00774264,0.4960401583936643,0.00774264,100000.0
18.0,0.00316221430963818,50013.0,0.01,0.500129994800208,0.01,100000.0


==> data/L24_Rhombic1.csv <==
L,err95,fails,p,pfail,q,trials
24.0,1.8255601173117922e-07,40.0,0.000359381,5.915492624479289e-07,0.000359381,71000000.0
24.0,4.4617635370567077e-07,256.0,0.000464159,3.58333313425927e-06,0.000464159,72000000.0
24.0,1.068717577747345e-06,1691.0,0.0005994840000000001,2.1987011844830555e-05,0.0005994840000000001,77000000.0
24.0,2.762913447824918e-06,10450.0,0.000774264,0.00014124323560847375,0.000774264,74000000.0
24.0,6.5894781328796505e-06,64413.0,0.001,0.0008365583981008624,0.001,77000000.0
24.0,0.00042794740616462204,458.0,0.00129155,0.004599816007359705,0.00129155,100000.0
24.0,0.000904477510237365,2087.0,0.0016680999999999998,0.020889164433422664,0.0016680999999999998,100000.0
24.0,0.0017086730963925976,7926.0,0.00215443,0.07927682892684293,0.00215443,100000.0
24.0,0.002603383935288321,21617.0,0.00278256,0.21618135274589018,0.00278256,100000.0
24.0,0.003086870019660549,39150.0,0.00359381,0.3915043398264069,0.00359381,100000.0
24.0,0.003161237188438026,48757.0,0.00464159,0.4875704971801128,0.00464159,100000.0
24.0,0.003162192065160357,49812.0,0.00599484,0.49812007519699214,0.00599484,100000.0
24.0,0.003162213808783429,50031.0,0.00774264,0.5003099876004959,0.00774264,100000.0
24.0,0.003162207444379786,49895.0,0.01,0.49895004199832005,0.01,100000.0


==> data/L24_Rhombic2.csv <==
L,err95,fails,p,pfail,q,trials
24.0,2.3804749724467769e-07,49.0,0.000464159,8.499999433333371e-07,0.000464159,60000000.0
24.0,1.2328799649631997e-06,36.0,0.0005994840000000001,3.799998480000608e-06,0.0005994840000000001,10000000.0
24.0,2.918871649836947e-06,211.0,0.000774264,2.1299991480003408e-05,0.000774264,10000000.0
24.0,6.550981632820151e-06,1071.0,0.001,0.00010729995708001717,0.001,10000000.0
24.0,4.773554415427266e-05,568.0,0.00129155,0.00056999772000912,0.00129155,1000000.0
24.0,0.00010778666390543566,2911.0,0.0016680999999999998,0.0029129883480466076,0.0016680999999999998,1000000.0
24.0,0.0002233853854781897,12633.0,0.00215443,0.012634949460202159,0.00215443,1000000.0
24.0,0.00042604752574490663,47648.0,0.00278256,0.0476498094007624,0.00278256,1000000.0
24.0,0.0006995041754124247,142685.0,0.00359381,0.142686429254283,0.00359381,1000000.0
24.0,0.0009221574009570797,306594.0,0.00464159,0.30659477362090554,0.00464159,1000000.0
24.0,0.0009949834770804208,449990.0,0.00599484,0.4499902000391998,0.00599484,1000000.0
24.0,0.0009999711647762839,496337.0,0.00774264,0.4963370146519414,0.00774264,1000000.0
24.0,0.0009999969574478822,500722.0,0.01,0.5007219971120116,0.01,1000000.0


==> data/L24_Toric.csv <==
L,err95,fails,p,pfail,q,trials
24.0,1.3114873704310297e-07,41.0,0.000359381,4.299999828000007e-07,0.000359381,100000000.0
24.0,3.1240959339948105e-07,242.0,0.000464159,2.439999902400004e-06,0.000464159,100000000.0
24.0,7.034158369988103e-07,1235.0,0.0005994840000000001,1.236999950520002e-05,0.0005994840000000001,100000000.0
24.0,1.6936924219540879e-06,7170.0,0.000774264,7.171999713120011e-05,0.000774264,100000000.0
24.0,4.0140133679946216e-06,40295.0,0.001,0.00040296998388120067,0.001,100000000.0
24.0,0.00026733148658942397,177.0,0.00129155,0.0017899284028638854,0.00129155,100000.0
24.0,0.0006211075472074329,972.0,0.0016680999999999998,0.009739610415583376,0.0016680999999999998,100000.0
24.0,0.0012636664124676118,4164.0,0.00215443,0.041658333666653335,0.00215443,100000.0
24.0,0.002148604695513808,13313.0,0.00278256,0.13314467421303147,0.00278256,100000.0
24.0,0.00289444287624378,29863.0,0.00359381,0.2986380544778209,0.00359381,100000.0
24.0,0.003144608703299448,44731.0,0.00464159,0.4473121075156994,0.00464159,100000.0
24.0,0.0031621859941456253,49788.0,0.00599484,0.4978800847966081,0.00599484,100000.0
24.0,0.0031622138473593664,50030.0,0.00774264,0.50029998800048,0.00774264,100000.0
24.0,0.0031622113177887357,49930.0,0.01,0.49930002799888007,0.01,100000.0


==> data/L32_Rhombic1.csv <==
L,err95,fails,p,pfail,q,trials
32.0,2.1742277337062046e-07,141.0,0.000464159,1.2999999527272744e-06,0.000464159,110000000.0
32.0,2.30649625798254e-06,131.0,0.0005994840000000001,1.3299994680002128e-05,0.0005994840000000001,10000000.0
32.0,6.629866788542476e-06,1097.0,0.000774264,0.00010989995604001758,0.000774264,10000000.0
32.0,1.8808675803901975e-05,8850.0,0.001,0.0008851996459201416,0.001,10000000.0
32.0,0.0004968276867135413,619.0,0.00129155,0.006209751609935602,0.00129155,100000.0
32.0,0.0011606781520648857,3488.0,0.0016680999999999998,0.034898604055837765,0.0016680999999999998,100000.0
32.0,0.0022060130356412015,14175.0,0.00215443,0.14176432942682293,0.00215443,100000.0
32.0,0.002999750654359126,34179.0,0.00278256,0.3417963281468741,0.00278256,100000.0
32.0,0.003159426993398434,47901.0,0.00359381,0.4790108395664173,0.00359381,100000.0
32.0,0.0031622075765500635,50104.0,0.00464159,0.5010399584016639,0.00464159,100000.0
32.0,0.0031622090639395993,49908.0,0.00599484,0.4990800367985281,0.00599484,100000.0
32.0,0.003162170340992206,49736.0,0.00774264,0.49736010559577615,0.00774264,100000.0
32.0,0.003162212706523262,49948.0,0.01,0.49948002079916803,0.01,100000.0


==> data/L32_Rhombic2.csv <==
L,err95,fails,p,pfail,q,trials
32.0,3.1091238896374075e-07,85.0,0.0005994840000000001,1.4499999033333397e-06,0.0005994840000000001,60000000.0
32.0,1.8867870754379598e-06,87.0,0.000774264,8.899996440001424e-06,0.000774264,10000000.0
32.0,5.881919705641015e-06,863.0,0.001,8.649996540001384e-05,0.001,10000000.0
32.0,4.815221548650104e-05,578.0,0.00129155,0.00057999768000928,0.00129155,1000000.0
32.0,0.0001254964916593727,3951.0,0.0016680999999999998,0.003952984188063248,0.0016680999999999998,1000000.0
32.0,0.00028909522424869655,21348.0,0.00215443,0.021349914600341597,0.00215443,1000000.0
32.0,0.0005673402376926974,88257.0,0.00278256,0.08825864696541214,0.00278256,1000000.0
32.0,0.0011162556948310642,149287.0,0.00359381,0.2488133412443917,0.00359381,600000.0
32.0,0.0031314215923105714,43039.0,0.00464159,0.4303927842886284,0.00464159,100000.0
32.0,0.0031621604957564704,49708.0,0.00599484,0.4970801167953282,0.00599484,100000.0
32.0,0.0031622143937463567,50006.0,0.00774264,0.500059997600096,0.00774264,100000.0
32.0,0.0031622121398994125,49940.0,0.01,0.49940002399904004,0.01,100000.0


==> data/L32_Toric.csv <==
L,err95,fails,p,pfail,q,trials
32.0,1.562049396274071e-07,59.0,0.000464159,6.09999975600001e-07,0.000464159,100000000.0
32.0,4.565072809541282e-07,519.0,0.0005994840000000001,5.209999791600008e-06,0.0005994840000000001,100000000.0
32.0,1.3341366675155561e-06,4448.0,0.000774264,4.449999822000007e-05,0.000774264,100000000.0
32.0,3.786720851578758e-06,35859.0,0.001,0.00035860998565560056,0.001,100000000.0
32.0,0.00032019933197056726,255.0,0.00129155,0.0025698972041118353,0.00129155,100000.0
32.0,0.00076772465183418,1494.0,0.0016680999999999998,0.014959401623935043,0.0016680999999999998,100000.0
32.0,0.0016509838428035368,7354.0,0.00215443,0.07355705771769129,0.00215443,100000.0
32.0,0.0026527967510814048,22785.0,0.00278256,0.22786088556457743,0.00278256,100000.0
32.0,0.0031252304589048964,42375.0,0.00359381,0.4237530498780049,0.00359381,100000.0
32.0,0.0031621567392799772,49698.0,0.00464159,0.4969801207951682,0.00464159,100000.0
32.0,0.0031622139554984656,49973.0,0.00599484,0.499730010799568,0.00599484,100000.0
32.0,0.0031622143532732496,50010.0,0.00774264,0.50009999600016,0.00774264,100000.0
32.0,0.0031621761464290248,50246.0,0.01,0.5024599016039358,0.01,100000.0

